Simultaneous Computation and Communication over MAC

We study communication over a Gaussian multiple-access channel (MAC) with two types of transmitters: Digital transmitters hold a message from a discrete set that needs to be communicated to the receiver with vanishing error probability. Analog transmitters hold sequences of analog values. Some functions of these distributed values (but not the values themselves) need to be conveyed to the receiver, subject to a fidelity criterion such as mean squared error (MSE) or a certain maximum error with given confidence. For the case in which the computed function for the analog transmitters is a sum of values in [-1,1], we derive inner and outer bounds for the tradeoff of digital and analog rates of communication under peak and average power constraints for digital transmitters and a peak power constraint for analog transmitters. We then extend the achievability result to a class of functions that includes all linear and some non-linear functions. This extended scheme works over fading channels as long as full channel state information is available at the transmitter. The practicality of our proposed communication scheme is shown in channel simulations that use a version of the scheme based on low density parity check (LDPC) coding. We evaluate the system performance for different block lengths and Gaussian as well as non-Gaussian noise distributions.

==> achievable_power_digital_8dB_analog_5dB_beta_1_over_10.csv <==
num_tx, achievable_sum_rate_nats
1 , 0.8719721590784102
2 , 1.1976837028073082
3 , 1.381046282496349
4 , 1.5087254048124605
5 , 1.6073267598477419
6 , 1.684292970580488
7 , 1.756129107213422
8 , 1.8046304763614158
9 , 1.8675950075125607
10 , 1.8954095831323863


==> achievable_power_digital_8dB_analog_5dB_num_digital_tx_7.csv <==
analog_rate, achievable_sum_rate_nats
0.01 , 1.8847476184509193
0.010101010101010102 , 1.8847476184509193
0.010101010101010102 , 1.884359090803331
0.01020408163265306 , 1.884359090803331
0.01020408163265306 , 1.894120051570588
0.010309278350515464 , 1.894120051570588
0.010309278350515464 , 1.8939187421804755
0.010416666666666666 , 1.8939187421804755
0.010416666666666666 , 1.8937132388447355
0.010526315789473684 , 1.8937132388447355
0.010526315789473684 , 1.8935034091229797
0.010638297872340425 , 1.8935034091229797
0.010638297872340425 , 1.8932891149390592
0.010752688172043012 , 1.8932891149390592
0.010752688172043012 , 1.8928465508635706
0.010869565217391304 , 1.8928465508635706
0.010869565217391304 , 1.8928465508635706
0.01098901098901099 , 1.8928465508635706
0.01098901098901099 , 1.8926179738135933
0.011111111111111112 , 1.8926179738135933
0.011111111111111112 , 1.8923843172736163
0.011235955056179775 , 1.8923843172736163
0.011235955056179775 , 1.8921454100248756
0.011363636363636364 , 1.8921454100248756
0.011363636363636364 , 1.8919010730659367
0.011494252873563218 , 1.8919010730659367
0.011494252873563218 , 1.8916511191654126
0.011627906976744186 , 1.8916511191654126
0.011627906976744186 , 1.891395352383481
0.011764705882352941 , 1.891395352383481
0.011764705882352941 , 1.891133567559622
0.011904761904761904 , 1.891133567559622
0.011904761904761904 , 1.8908655497637659
0.012048192771084338 , 1.8908655497637659
0.012048192771084338 , 1.8905910737077687
0.012195121951219513 , 1.8905910737077687
0.012195121951219513 , 1.8903099031138206
0.012345679012345678 , 1.8903099031138206
0.012345679012345678 , 1.890021790036071
0.0125 , 1.890021790036071
0.0125 , 1.8897264741313782
0.012658227848101266 , 1.8897264741313782
0.012658227848101266 , 1.8894236818746675
0.01282051282051282 , 1.8894236818746675
0.01282051282051282 , 1.8891131257139384
0.012987012987012988 , 1.8891131257139384
0.012987012987012988 , 1.8887945031594244
0.013157894736842105 , 1.8887945031594244
0.013157894736842105 , 1.888467495800844
0.013333333333333334 , 1.888467495800844
0.013333333333333334 , 1.8881317682460352
0.013513513513513514 , 1.8881317682460352
0.013513513513513514 , 1.8877869669735285
0.0136986301369863 , 1.8877869669735285
0.0136986301369863 , 1.8874327190908162
0.013888888888888888 , 1.8874327190908162
0.013888888888888888 , 1.8870686309891398
0.014084507042253521 , 1.8870686309891398
0.014084507042253521 , 1.8866942868845993
0.014285714285714285 , 1.8866942868845993
0.014285714285714285 , 1.8863092472342147
0.014492753623188406 , 1.8863092472342147
0.014492753623188406 , 1.8859130470142538
0.014705882352941176 , 1.8859130470142538
0.014705882352941176 , 1.8855051938466467
0.014925373134328358 , 1.8855051938466467
0.014925373134328358 , 1.8850851659576187
0.015151515151515152 , 1.8850851659576187
0.015151515151515152 , 1.8846524099507413
0.015384615384615385 , 1.8846524099507413
0.015384615384615385 , 1.8842063383744219
0.015625 , 1.8842063383744219
0.015625 , 1.883746327061342
0.015873015873015872 , 1.883746327061342
0.015873015873015872 , 1.883271712214514
0.016129032258064516 , 1.883271712214514
0.016129032258064516 , 1.8827817872113362
0.01639344262295082 , 1.8827817872113362
0.01639344262295082 , 1.8822757990933003
0.016666666666666666 , 1.8822757990933003
0.016666666666666666 , 1.8817529447046633
0.01694915254237288 , 1.8817529447046633
0.01694915254237288 , 1.8812123664384455
0.017241379310344827 , 1.8812123664384455
0.017241379310344827 , 1.8806531475423578
0.017543859649122806 , 1.8806531475423578
0.017543859649122806 , 1.880074306930618
0.017857142857142856 , 1.880074306930618
0.017857142857142856 , 1.8794747934398877
0.01818181818181818 , 1.8794747934398877
0.01818181818181818 , 1.8788534794585852
0.018518518518518517 , 1.8788534794585852
0.018518518518518517 , 1.8782091538483459
0.018867924528301886 , 1.8782091538483459
0.018867924528301886 , 1.8775405140641348
0.019230769230769232 , 1.8775405140641348
0.019230769230769232 , 1.8768461573651465
0.0196078431372549 , 1.8768461573651465
0.0196078431372549 , 1.8761245709916883
0.02 , 1.8761245709916883
0.02 , 1.8753741211632915
0.02040816326530612 , 1.8753741211632915
0.02040816326530612 , 1.8745930407296543
0.020833333333333332 , 1.8745930407296543
0.020833333333333332 , 1.8737794152779486
0.02127659574468085 , 1.8737794152779486
0.02127659574468085 , 1.872931167466596
0.021739130434782608 , 1.872931167466596
0.021739130434782608 , 1.8720460393156195
0.022222222222222223 , 1.8720460393156195
0.022222222222222223 , 1.8711215721357104
0.022727272727272728 , 1.8711215721357104
0.022727272727272728 , 1.870155083720351
0.023255813953488372 , 1.870155083720351
0.023255813953488372 , 1.8691436423554402
0.023809523809523808 , 1.8691436423554402
0.023809523809523808 , 1.8680840371160097
0.024390243902439025 , 1.8680840371160097
0.024390243902439025 , 1.866972743816119
0.025 , 1.866972743816119
0.025 , 1.8658058858512339
0.02564102564102564 , 1.8658058858512339
0.02564102564102564 , 1.8645791890163548
0.02631578947368421 , 1.8645791890163548
0.02631578947368421 , 1.8632879291901663
0.02702702702702703 , 1.8632879291901663
0.02702702702702703 , 1.861926871535535
0.027777777777777776 , 1.861926871535535
0.027777777777777776 , 1.8604901995667575
0.02857142857142857 , 1.8604901995667575
0.02857142857142857 , 1.858971432056907
0.029411764705882353 , 1.858971432056907
0.029411764705882353 , 1.8573633252817714
0.030303030303030304 , 1.8573633252817714
0.030303030303030304 , 1.865035360394644
0.03125 , 1.865035360394644
0.03125 , 1.8632140368005086
0.03225806451612903 , 1.8632140368005086
0.03225806451612903 , 1.8612752084583644
0.03333333333333333 , 1.8612752084583644
0.03333333333333333 , 1.8592071248934106
0.034482758620689655 , 1.8592071248934106
0.034482758620689655 , 1.8569964148757014
0.03571428571428571 , 1.8569964148757014
0.03571428571428571 , 1.8546277969995846
0.037037037037037035 , 1.8546277969995846
0.037037037037037035 , 1.852083725947459
0.038461538461538464 , 1.852083725947459
0.038461538461538464 , 1.8493439571220929
0.04 , 1.8493439571220929
0.04 , 1.8463850067906973
0.041666666666666664 , 1.8463850067906973
0.041666666666666664 , 1.8431794772650192
0.043478260869565216 , 1.8431794772650192
0.043478260869565216 , 1.8396952060414558
0.045454545454545456 , 1.8396952060414558
0.045454545454545456 , 1.8358941828884776
0.047619047619047616 , 1.8358941828884776
0.047619047619047616 , 1.8317311575304538
0.05 , 1.8317311575304538
0.05 , 1.83616445718945
0.05263157894736842 , 1.83616445718945
0.05263157894736842 , 1.8310781290531915
0.05555555555555555 , 1.8310781290531915
0.05555555555555555 , 1.8254266533462369
0.058823529411764705 , 1.8254266533462369
0.058823529411764705 , 1.8191102981443468
0.0625 , 1.8191102981443468
0.0625 , 1.8120043985422205
0.06666666666666667 , 1.8120043985422205
0.06666666666666667 , 1.8039510456598107
0.07142857142857142 , 1.8039510456598107
0.07142857142857142 , 1.8033923399427612
0.07692307692307693 , 1.8033923399427612
0.07692307692307693 , 1.792721379351384
0.08333333333333333 , 1.792721379351384
0.08333333333333333 , 1.7802719253281103
0.09090909090909091 , 1.7802719253281103
0.09090909090909091 , 1.7738677850640625
0.1 , 1.7738677850640625
0.1 , 1.756129107213422
0.1111111111111111 , 1.756129107213422
0.1111111111111111 , 1.74242663631495
0.125 , 1.74242663631495
0.125 , 1.7229159021983635
0.14285714285714285 , 1.7229159021983635
0.14285714285714285 , 1.695180231129381
0.16666666666666666 , 1.695180231129381
0.16666666666666666 , 1.6621644421506716
0.2 , 1.6621644421506716
0.2 , 1.6087417478761035
0.25 , 1.6087417478761035
0.25 , 1.526393859789062
0.3333333333333333 , 1.526393859789062
0.3333333333333333 , 1.356794539514064
0.5 , 1.356794539514064


==> converse_power_digital_8dB_analog_5dB_beta_1_over_10.csv <==
num_digital_tx,necessary_analog_tx,sum_rate_bound_nats
1,0,0.9945924598874245
2,0,1.305738331083326
3,1.0,1.4696066754756585
4,1.0,1.5903923087245286
5,1.0,1.68760266271091
6,1.0,1.7689547493566986
7,1.0,1.838904169181303
8,1.0,1.9002579766495902
9,1.0,1.9548993727497639
10,2.0,2.0008136448556586


==> converse_power_digital_8dB_analog_5dB_num_digital_tx_7.csv <==
analog_rate,necessary_analog_tx,sum_rate_bound_nats
0.0,0,1.9051835220871938
0.002512562814070352,0,1.9051835220871938
0.005025125628140704,0,1.9051835220871938
0.007537688442211055,0,1.9051835220871938
0.010050251256281407,0,1.9051835220871938
0.01256281407035176,0,1.9051835220871938
0.01507537688442211,0,1.9051835220871938
0.017587939698492462,0,1.9051835220871938
0.020100502512562814,1.0,1.9029231355967284
0.022613065326633167,1.0,1.899628092680162
0.02512562814070352,1.0,1.896766761527851
0.02763819095477387,1.0,1.8936476639111068
0.03015075376884422,1.0,1.8908347339415237
0.032663316582914576,1.0,1.8883759587339637
0.035175879396984924,1.0,1.8856937891082697
0.03768844221105528,1.0,1.8832813584938515
0.04020100502512563,1.0,1.88117441998072
0.04271356783919598,1.0,1.8784680754751473
0.04522613065326633,1.0,1.875911451943914
0.04773869346733668,1.0,1.8746804734536078
0.05025125628140704,1.0,1.8725830158819865
0.052763819095477386,1.0,1.8706876174225666
0.05527638190954774,1.0,1.8674337460669088
0.05778894472361809,1.0,1.865831436920194
0.06030150753768844,1.0,1.8644772506618155
0.06281407035175879,1.0,1.8633983115474837
0.06532663316582915,1.0,1.8603734873737277
0.0678391959798995,1.0,1.8596888736649813
0.07035175879396985,1.0,1.8567507239528924
0.0728643216080402,1.0,1.8565124877991677
0.07537688442211056,1.0,1.8536674385546084
0.07788944723618091,1.0,1.8539396304380387
0.08040201005025126,1.0,1.8511951373588986
0.0829145728643216,1.0,1.8484506442797584
0.08542713567839195,1.0,1.8494227175544466
0.08793969849246232,1.0,1.846787535250419
0.09045226130653267,1.0,1.8441523529463915
0.09296482412060302,1.0,1.84594741769357
0.09547738693467336,1.0,1.843431971796332
0.09798994974874373,1.0,1.8409165258990936
0.10050251256281408,1.0,1.843695578276118
0.10301507537688442,1.0,1.8413124948357364
0.10552763819095477,1.0,1.8389294113953547
0.10804020100502512,1.0,1.8365463279549732
0.11055276381909548,1.0,1.8341632445145915
0.11306532663316583,1.0,1.8384387497733772
0.11557788944723618,1.0,1.836203634970755
0.11809045226130653,1.0,1.8339685201681326
0.12060301507537688,1.0,1.83173340536551
0.12311557788944724,1.0,1.8294982905628878
0.12562814070351758,1.0,1.8356508260507505
0.12814070351758794,1.0,1.833583464253938
0.1306532663316583,2.0,1.8305690992568604
0.13316582914572864,2.0,1.826760161629495
0.135678391959799,2.0,1.82295122400213
0.13819095477386936,2.0,1.8191422863747646
0.1407035175879397,2.0,1.8153333487473993
0.14321608040201006,2.0,1.8225628391981166
0.1457286432160804,2.0,1.8189475582037
0.14824120603015076,2.0,1.8153322772092835
0.15075376884422112,2.0,1.8117169962148671
0.15326633165829145,2.0,1.8081017152204506
0.15577889447236182,2.0,1.804486434226034
0.15829145728643215,2.0,1.8008711532316177
0.16080402010050251,2.0,1.7972558722372012
0.16331658291457288,2.0,1.7936405912427846
0.1658291457286432,2.0,1.7900253102483683
0.16834170854271358,2.0,1.8017561904413826
0.1708542713567839,2.0,1.798369956628868
0.17336683417085427,2.0,1.7949837228163537
0.17587939698492464,2.0,1.791597489003839
0.17839195979899497,2.0,1.7882112551913245
0.18090452261306533,2.0,1.78482502137881
0.18341708542713567,2.0,1.7814387875662956
0.18592964824120603,2.0,1.778052553753781
0.1884422110552764,2.0,1.7746663199412664
0.19095477386934673,2.0,1.7712800861287519
0.1934673366834171,2.0,1.7678938523162375
0.19597989949748745,2.0,1.764507618503723
0.1984924623115578,2.0,1.7611213846912084
0.20100502512562815,2.0,1.780161638447961
0.20351758793969849,2.0,1.7770557357300625
0.20603015075376885,2.0,1.7739498330121637
0.2085427135678392,2.0,1.7708439302942651
0.21105527638190955,2.0,1.7677380275763666
0.2135678391959799,2.0,1.7646321248584678
0.21608040201005024,2.0,1.761526222140569
0.2185929648241206,2.0,1.7584203194226704
0.22110552763819097,2.0,1.7553144167047716
0.2236180904522613,2.0,1.752208513986873
0.22613065326633167,2.0,1.7491026112689743
0.228643216080402,2.0,1.7459967085510757
0.23115577889447236,2.0,1.742890805833177
0.23366834170854273,2.0,1.7397849031152783
0.23618090452261306,2.0,1.7366790003973795
0.23869346733668342,2.0,1.733573097679481
0.24120603015075376,2.0,1.7304671949615822
0.24371859296482412,2.0,1.7273612922436836
0.24623115577889448,2.0,1.7242553895257848
0.24874371859296482,2.0,1.7211494868078863
0.25125628140703515,2.0,1.7541845479658393
0.2537688442211055,2.0,1.7514400548866993
0.2562814070351759,2.0,1.7486955618075593
0.25879396984924624,2.0,1.745951068728419
0.2613065326633166,2.0,1.7432065756492787
0.2638190954773869,2.0,1.7404620825701387
0.2663316582914573,2.0,1.7377175894909984
0.26884422110552764,2.0,1.7349730964118584
0.271356783919598,2.0,1.732228603332718
0.27386934673366836,2.0,1.729484110253578
0.2763819095477387,2.0,1.7267396171744378
0.27889447236180903,2.0,1.7239951240952978
0.2814070351758794,2.0,1.7212506310161575
0.28391959798994976,2.0,1.7185061379370175
0.2864321608040201,2.0,1.7157616448578772
0.2889447236180905,2.0,1.713017151778737
0.2914572864321608,2.0,1.7102726586995969
0.29396984924623115,2.0,1.7075281656204568
0.2964824120603015,2.0,1.7047836725413166
0.2989949748743719,3.0,1.701682681054011
0.30150753768844224,3.0,1.6979194314218353
0.30402010050251255,3.0,1.6941561817896598
0.3065326633165829,3.0,1.6903929321574838
0.30904522613065327,3.0,1.6866296825253082
0.31155778894472363,3.0,1.6828664328931324
0.314070351758794,3.0,1.6791031832609566
0.3165829145728643,3.0,1.6753399336287809
0.31909547738693467,3.0,1.671576683996605
0.32160804020100503,3.0,1.6678134343644293
0.3241206030150754,3.0,1.6640501847322535
0.32663316582914576,3.0,1.660286935100078
0.32914572864321606,3.0,1.6565236854679022
0.3316582914572864,3.0,1.6527604358357264
0.3341708542713568,3.0,1.7167444969804173
0.33668341708542715,3.0,1.7134906256247593
0.3391959798994975,3.0,1.7102367542691013
0.3417085427135678,3.0,1.7069828829134435
0.3442211055276382,3.0,1.7037290115577854
0.34673366834170855,3.0,1.7004751402021274
0.3492462311557789,3.0,1.6972212688464694
0.35175879396984927,3.0,1.6939673974908116
0.3542713567839196,3.0,1.6907135261351536
0.35678391959798994,3.0,1.6874596547794956
0.3592964824120603,3.0,1.6842057834238378
0.36180904522613067,3.0,1.6809519120681797
0.36432160804020103,3.0,1.6776980407125217
0.36683417085427134,3.0,1.674444169356864
0.3693467336683417,3.0,1.6711902980012059
0.37185929648241206,3.0,1.6679364266455479
0.3743718592964824,3.0,1.66468255528989
0.3768844221105528,3.0,1.661428683934232
0.37939698492462315,3.0,1.658174812578574
0.38190954773869346,3.0,1.6549209412229162
0.3844221105527638,3.0,1.6516670698672582
0.3869346733668342,3.0,1.6484131985116002
0.38944723618090454,3.0,1.6451593271559422
0.3919597989949749,3.0,1.6419054558002841
0.3944723618090452,3.0,1.6386515844446263
0.3969849246231156,3.0,1.6353977130889685
0.39949748743718594,3.0,1.6321438417333103
0.4020100502512563,3.0,1.6288899703776525
0.40452261306532666,3.0,1.6256360990219945
0.40703517587939697,3.0,1.6223822276663364
0.40954773869346733,3.0,1.6191283563106786
0.4120603015075377,3.0,1.6158744849550206
0.41457286432160806,3.0,1.6126206135993626
0.4170854271356784,3.0,1.6093667422437048
0.41959798994974873,3.0,1.6061128708880468
0.4221105527638191,3.0,1.6028589995323888
0.42462311557788945,3.0,1.599605128176731
0.4271356783919598,3.0,1.5963512568210727
0.4296482412060302,3.0,1.593097385465415
0.4321608040201005,3.0,1.589843514109757
0.43467336683417085,3.0,1.586589642754099
0.4371859296482412,3.0,1.583335771398441
0.4396984924623116,3.0,1.580081900042783
0.44221105527638194,3.0,1.576828028687125
0.44472361809045224,3.0,1.5735741573314672
0.4472361809045226,3.0,1.5703202859758094
0.44974874371859297,3.0,1.5670664146201512
0.45226130653266333,3.0,1.5638125432644934
0.4547738693467337,3.0,1.5605586719088353
0.457286432160804,4.0,1.5571828837053103
0.45979899497487436,4.0,1.5532061930721353
0.4623115577889447,4.0,1.5492295024389602
0.4648241206030151,4.0,1.5452528118057853
0.46733668341708545,4.0,1.54127612117261
0.46984924623115576,4.0,1.5372994305394352
0.4723618090452261,4.0,1.5333227399062603
0.4748743718592965,4.0,1.5293460492730853
0.47738693467336685,4.0,1.5253693586399102
0.4798994974874372,4.0,1.5213926680067353
0.4824120603015075,4.0,1.5174159773735603
0.4849246231155779,4.0,1.5134392867403852
0.48743718592964824,4.0,1.5094625961072103
0.4899497487437186,4.0,1.5054859054740353
0.49246231155778897,4.0,1.5015092148408602
0.49497487437185933,4.0,1.4975325242076853
0.49748743718592964,4.0,1.4935558335745103
0.5,4.0,1.4895791429413352


==> gaussian_capacity_function_multiple_8dB.csv <==
k , capacity_nats
1 , 0.9945924598874245
2 , 1.305738331083326
3 , 1.496080962077772
4 , 1.6336099691517583
5 , 1.7413559217179742
6 , 1.8299497907411002
7 , 1.9051835220871938
8 , 1.9705635468933982
9 , 2.0283746590002756
10 , 2.08018890821984


==> pgf_data.csv <==
noise_power_dB,digital_ber,analog_mse
-8,0.12543753800000726,0.15848638560476025
-9,0.10222498649996778,0.125894738227172
-10,0.025547100499996887,0.09999322951665925
-10.25,0.005357829000000407,0.09439830455612426
-10.5,0.00042339549999999537,0.0891404492863749
-10.75,1.1186000000000008e-05,0.08413865770244776
-11,7.250000000000001e-08,0.0794382534051106
-11.25,1e-100,0.07498312610562516
-11.5,1e-100,0.07078360045426085
-11.75,1e-100,0.06683646590718832
-12,1e-100,0.06308719842188115


==> pgf_data_histogram.csv <==
bin_left,bin_center,frequency,density
1.0,1.005,0.0,0.0
1.01,1.015,2.0,6.9348127600554784e-09
1.02,1.025,2.0,6.9348127600554784e-09
1.03,1.035,18.0,6.241331484049931e-08
1.04,1.045,58.0,2.0110957004160889e-07
1.05,1.055,224.0,7.766990291262136e-07
1.06,1.065,143.0,4.958391123439667e-07
1.07,1.075,1067.0,3.6997226074895976e-06
1.08,1.085,5257.0,1.8228155339805827e-05
1.09,1.095,2698.0,9.35506241331484e-06
1.1,1.105,6664.0,2.3106796116504855e-05
1.11,1.115,2222.0,7.704576976421636e-06
1.12,1.125,21635.0,7.501733703190014e-05
1.13,1.1349999999999998,21360.0,7.406380027739252e-05
1.1400000000000001,1.145,192781.0,0.0006684500693481276
1.15,1.1549999999999998,167827.0,0.0005819244105409154
1.16,1.1649999999999998,47365.0,0.00016423370319001388
1.17,1.1749999999999998,212764.0,0.0007377392510402219
1.18,1.1849999999999998,234451.0,0.0008129368932038835
1.19,1.1949999999999998,1926124.0,0.0066786546463245495
1.2,1.2049999999999998,163372.0,0.0005664771151178918
1.21,1.2149999999999999,723791.0,0.0025096775312066573
1.22,1.2249999999999999,1249849.0,0.00433373439667129
1.23,1.2349999999999999,1918595.0,0.0066525485436893204
1.24,1.2449999999999999,0.0,0.0
1.25,1.255,0.0,0.0
1.26,1.265,284514.0,0.0009865256588072122
1.27,1.275,4889918.0,0.01695533287101248
1.28,1.285,5334151.0,0.018495669209431347
1.29,1.295,1773155.0,0.006148248959778086
1.3,1.305,2080369.0,0.0072134847434119275
1.31,1.315,8751212.0,0.030344008321775313
1.32,1.325,58830574.0,0.20398950762829404
1.33,1.335,9458114.0,0.03279512482662968
1.34,1.345,0.0,0.0
1.35,1.355,0.0,0.0
1.3599999999999999,1.3649999999999998,5189298.0,0.017993404993065187
1.37,1.375,32661756.0,0.11325158113730929
1.38,1.3849999999999998,18163562.0,0.0629804507628294
1.3900000000000001,1.395,23509494.0,0.08151696948682385
1.4,1.4049999999999998,14725773.0,0.051060239251040224
1.4100000000000001,1.415,38493093.0,0.1334711962552011
1.42,1.4249999999999998,0.0,0.0
1.43,1.4349999999999998,0.0,0.0
1.44,1.4449999999999998,0.0,0.0
1.45,1.4549999999999998,0.0,0.0
1.46,1.4649999999999999,0.0,0.0
1.47,1.4749999999999999,0.0,0.0
1.48,1.4849999999999999,0.0,0.0
1.49,1.4949999999999999,25646368.0,0.08892638002773925
1.5,1.505,0.0,0.0
1.51,1.515,0.0,0.0
1.52,1.525,0.0,0.0
1.53,1.535,0.0,0.0
1.54,1.545,0.0,0.0
1.55,1.555,0.0,0.0
1.56,1.565,0.0,0.0
1.57,1.575,0.0,0.0
1.58,1.585,31710380.0,0.10995277392510402
1.5899999999999999,1.5949999999999998,0.0,0.0
1.6,1.605,0.0,0.0
1.6099999999999999,1.6149999999999998,0.0,0.0
1.62,1.625,0.0,0.0
1.63,1.6349999999999998,0.0,0.0
1.6400000000000001,1.645,0.0,0.0
1.65,1.6549999999999998,0.0,0.0
1.6600000000000001,1.665,0.0,0.0
1.67,1.6749999999999998,0.0,0.0
1.6800000000000002,1.685,0.0,0.0
1.69,1.6949999999999998,0.0,0.0
1.7000000000000002,1.705,0.0,0.0
1.71,1.7149999999999999,0.0,0.0
1.72,1.7249999999999999,0.0,0.0
1.73,1.7349999999999999,0.0,0.0
1.74,1.7449999999999999,0.0,0.0
1.75,1.755,0.0,0.0
1.76,1.765,0.0,0.0
1.77,1.775,0.0,0.0
1.78,1.785,0.0,0.0
1.79,1.795,0.0,0.0
1.8,1.805,0.0,0.0
1.81,1.815,0.0,0.0
1.82,1.825,0.0,0.0
1.83,1.835,0.0,0.0
1.8399999999999999,1.8449999999999998,0.0,0.0
1.85,1.855,0.0,0.0
1.8599999999999999,1.8649999999999998,0.0,0.0
1.87,1.875,0.0,0.0
1.88,1.8849999999999998,0.0,0.0
1.8900000000000001,1.895,0.0,0.0
1.9,1.9049999999999998,0.0,0.0
1.9100000000000001,1.915,0.0,0.0
1.92,1.9249999999999998,0.0,0.0
1.9300000000000002,1.935,0.0,0.0
1.94,1.9449999999999998,0.0,0.0
1.9500000000000002,1.955,0.0,0.0
1.96,1.9649999999999999,0.0,0.0
1.97,1.9749999999999999,0.0,0.0
1.98,1.9849999999999999,0.0,0.0
1.99,1.9949999999999999,0.0,0.0


==> pgf_data_middleton.csv <==
noise_power_dB,digital_ber,analog_mse
-8,0.09150770750000004,0.15847412679984516
-9,0.0713751134999964,0.12589134308610075
-10,0.04229411950000132,0.0999771850825352
-10.25,0.03389245599999891,0.09441175413681173
-10.5,0.025558577499998333,0.08911931374757699
-10.75,0.01795906100000048,0.08415322416971766
-11,0.011587052000000916,0.07945451293804624
-11.25,0.0068085995000010365,0.07498302173495038
-11.5,0.0036078120000002066,0.07080569279357617
-11.75,0.0017128584999999978,0.06681917165991898
-12,0.0007248269999999763,0.0631161085479944
-12.25,0.0002677534999999933,0.05955348241626176
-12.5,9.048250000000008e-05,0.056231863274645064
-12.75,2.9111000000000105e-05,0.05310292115435721
-13,9.070000000000005e-06,0.050115276223513944
-13.25,3.0894999999999985e-06,0.04731994683810163
-13.5,1.1269999999999993e-06,0.04467772086052797
-13.75,8.334999999999996e-07,0.04217292965330837
-14,3.075e-07,0.03980853948187163


==> pgf_data_middleton_moderate.csv <==
noise_power_dB,digital_ber,analog_mse
-8,0.1246230090000049,0.15852383954877788
-9,0.10146685249997302,0.1259318742399385
-10,0.02749548849999701,0.10000308161278774
-10.25,0.00680717250000039,0.09439420032492461
-10.5,0.0007124424999999908,0.08912575153079205
-10.75,2.8577500000000002e-05,0.08413676263977612
-11,4.6550000000000014e-07,0.07943115534338926
-11.25,2.515e-07,0.07499276898480459
-11.5,1.2500000000000001e-08,0.07078751711413195
-11.75,1e-100,0.0668227070780709
-12,1e-100,0.06308999379626812
-12.25,1e-100,0.0595720197706531
-12.5,1e-100,0.056226355365647435
-12.75,1e-100,0.05308585846357101
-13,1e-100,0.050124755372097714


==> pgf_data_middleton_moderate_short_blocks.csv <==
noise_power_dB,digital_ber,analog_mse
-8,0.12190915027015381,0.15853608362929753
-9,0.09960940972263337,0.125887238868083
-10,0.05563508777010984,0.10000518026592799
-10.25,0.04076574266971549,0.09436605190045998
-10.5,0.026845358796298787,0.08913392464292076
-10.75,0.015631589506185147,0.08413923514943415
-11,0.0079088927469162,0.07943022803941226
-11.25,0.0034435059799380737,0.07498377367840574
-11.5,0.0012761246141975203,0.07081809631404219
-11.75,0.00040988811728394673,0.06683259018946712
-12,0.00010981770833333252,0.06309899110049229
-12.25,2.6340663580246824e-05,0.05957141319634382
-12.5,6.6203703703703635e-06,0.05623618090721493
-12.75,1.2326388888888873e-06,0.05308738828681938
-13,3.124999999999991e-07,0.050117936394790175
-13.25,1.6396604938271532e-08,0.047313173770741686


==> pgf_data_middleton_norm.csv <==
noise_power_dB,digital_ber,analog_mse
-8,0.09150657300000098,0.0021253912412715703
-9,0.07141568499999901,0.0016864252971369718
-10,0.04233062549999925,0.0013378738689128076
-10.25,0.033819335999998694,0.001262310061709626
-10.5,0.025536334499999525,0.0011918624655367018
-10.75,0.017975265499999823,0.001124565310338349
-11,0.01162772700000133,0.0010620735816908255
-11.25,0.006841230000000881,0.001002327836396924
-11.5,0.003623594000000178,0.0009461345739469758
-11.75,0.001719820999999992,0.0008934623580796248
-12,0.0007191939999999838,0.0008430685497632592
-12.25,0.000266742499999994,0.0007955395651140439
-12.5,8.869699999999994e-05,0.0007510002155529824
-12.75,2.7465500000000064e-05,0.0007089903607079476
-13,8.74549999999999e-06,0.0006698316625239934
-13.25,3.171999999999995e-06,0.0006314547258355531
-13.5,1.4769999999999983e-06,0.000596284353805683
-13.75,6.244999999999998e-07,0.0005630825076213984
-14,2.9950000000000005e-07,0.0005312415661570878


==> pgf_data_short_blocks.csv <==
noise_power_dB,digital_ber,analog_mse
-8,0.12282289544759123,0.15849776690542697
-9,0.10052737943715363,0.1258798547584468
-10,0.05534107253090935,0.09998360939925174
-10.25,0.039669566936693816,0.0944185107029589
-10.5,0.02511978298611814,0.08914706130778888
-10.75,0.013814462770071163,0.08413567953844836
-11,0.006454236111112593,0.07943835595454041
-11.25,0.002534427083332763,0.07498795268119834
-11.5,0.0008263406635802498,0.07079081622029512
-11.75,0.00022531828703703245,0.06683600317948317
-12,5.014178240740753e-05,0.06308985035597021
-12.25,1.057484567901232e-05,0.05957115867012533
-12.5,1.996527777777775e-06,0.056246398660336164
-12.75,4.205246913580239e-07,0.05309267513533765
-13,9.741512345678975e-08,0.0501027698745896

